A Re-ranking Model for Dependency Parser with Recursive Convolutional Neural Network

In this work, we address the problem to model all the nodes (words or phrases) in a dependency tree with the dense representations. We propose a recursive convolutional neural network (RCNN) architecture to capture syntactic and compositional-semantic representations of phrases and words in a dependency tree. Different with the original recursive neural network, we introduce the convolution and pooling layers, which can model a variety of compositions by the feature maps and choose the most informative compositions by the pooling layers. Based on RCNN, we use a discriminative model to re-rank a $k$-best list of candidate dependency parsing trees. The experiments show that RCNN is very effective to improve the state-of-the-art dependency parsing on both English and Chinese datasets.

==> pos-dev.txt <==
POS N E  Base ee NN EE  Ours eed ddd
WRB	36	132	72.72727191	0.727272719	27	132	79.54545468	0.795454547	0.068181828
JJR	38	203	81.28078878	0.812807888	33	203	83.74384195	0.837438419	0.024630532
WDT	36	276	86.95652187	0.869565219	30	276	89.13043514	0.891304351	0.021739133
VBG	128	877	85.40478945	0.854047894	113	877	87.11516559	0.871151656	0.017103761
VBP	66	791	91.6561313	0.916561313	53	791	93.2996206	0.932996206	0.016434893
JJS	11	125	91.20000005	0.912	9	125	92.80000031	0.928000003	0.016000003
RB	323	1939	83.34192932	0.833419293	296	1939	84.73439962	0.847343996	0.013924703
CC	171	1367	87.49085516	0.874908552	153	1367	88.80760819	0.888076082	0.01316753
MD	43	584	92.63698608	0.926369861	36	584	93.83561648	0.938356165	0.011986304
IN	807	5974	86.49146259	0.864914626	767	5974	87.56103137	0.875610314	0.006695688

==> rerank-dev.txt <==
n	k	oracle best	oracle worst	baseline	generative	mixture
1	1	92.44963124	92.44963124	92.44963124	92.58963124	92.58963124
2	2	93.92184012	88.34383566	92.44963124	92.82981887	92.95132555
3	3	94.66783464	86.30365368	92.44963124	92.83264461	93.06435503
4	4	95.06908927	85.00664048	92.44963124	92.90611376	93.18021023
5	5	95.4788211	83.97242081	92.44963124	92.99653734	93.31019413
6	6	95.75291757	83.10774534	92.44963124	92.98806013	93.33280002
7	7	95.98180225	82.28828167	92.44963124	92.92871966	93.35823165
8	8	96.16264941	81.69487694	92.44963124	92.97675718	93.38931476
9	9	96.29545904	81.17211563	92.44963124	92.91459097	93.424975444
10	10	96.40566278	80.77368674	92.44963124	92.87220492	93.46388313
11	32	97.17143745	75.52629348	92.44963124	92.77220492	93.66973834
12	64	97.33533019	73.30526435	92.44963124	92.7068055	93.8669276

